Neural Machine Translation for Query Construction and Composition

Research on question answering with knowledge base has recently seen an increasing use of deep architectures. In this extended abstract, we study the application of the neural machine translation paradigm for question parsing. We employ a sequence-to-sequence model to learn graph patterns in the SPARQL graph query language and their compositions. Instead of inducing the programs through question-answer pairs, we expect a semi-supervised approach, where alignments between questions and queries are built through templates. We argue that the coverage of language utterances can be expanded using late notable works in natural language generation.

==> movies-bleu.csv <==
Epoch	v1	v1.1	v2	v2.1	v3	v4
100	0	0	0	0	0	0
200	0	0	0	0	0	0
300	0	0	0	0	0	0
400	0	0	0	0	0	0
500	0	0	0	0	0	0
600	0	0	0	0	0	0
700	0	0	0	0	0	0
800	0	0	0	0	0	0
900	0	0	0	0	0	0
1000	0	0	0	0	0	0
1100	79.42	79.38	0	0	0	0
1200	79.42	79.38	0	0	0	0
1300	79.42	79.38	0	0	0	0
1400	79.42	79.38	0	0	0	0
1500	79.42	79.38	0	0	0	0
1600	79.42	79.38	0	0	0	0
1700	79.42	79.38	0	0	0	0
1800	79.42	79.38	0	0	0	0
1900	79.42	79.38	0	0	0	0
2000	79.42	79.38	0	0	0	0
2100	79.68	79.38	0	0	0	0
2200	79.68	79.38	0	0	0	0
2300	79.68	79.38	58.54	63.32	62.88	0
2400	79.68	79.38	58.54	63.32	62.88	55.57
2500	79.68	79.38	58.54	63.32	62.88	55.57
2600	79.68	79.38	58.54	63.32	62.88	55.57
2700	79.68	79.38	58.54	63.32	62.88	55.57
2800	79.68	79.38	58.54	63.32	62.88	55.57
2900	79.68	79.38	58.54	63.32	62.88	55.57
3000	79.68	79.38	58.54	63.32	62.88	55.57
3100	79.68	79.38	58.54	63.32	62.88	55.57
3200	79.68	79.38	58.54	63.32	62.88	55.57
3300	79.68	79.38	58.54	63.32	62.88	55.57
3400	79.68	79.38	58.54	63.32	62.88	55.57
3500	79.68	79.38	58.54	63.32	62.88	55.57
3600	79.68	79.38	58.54	63.32	62.88	55.57
3700	79.68	79.38	58.54	63.32	62.88	55.57
3800	79.68	79.38	58.54	63.32	62.88	55.57
3900	79.68	79.38	58.54	63.32	62.88	55.57
4000	79.68	79.38	58.54	63.32	62.88	55.57
4100	79.68	79.72	58.54	63.32	62.88	55.57
4200	79.68	79.72	58.54	63.32	62.88	55.57
4300	79.68	79.72	58.54	63.32	62.88	55.57
4400	79.68	79.72	58.54	63.32	62.88	55.57
4500	79.68	79.72	58.54	63.32	62.88	55.57
4600	79.68	79.72	60.37	64.21	63.58	55.57
4700	79.68	79.72	60.37	64.21	63.58	64.69
4800	79.68	79.72	60.37	64.21	63.58	64.69
4900	79.68	79.72	60.37	64.21	63.58	64.69
5000	79.68	79.72	60.37	64.21	63.58	64.69
5100	79.68	79.72	62.34	65.38	64.6	66.89
5200	79.68	79.72	62.34	65.38	64.6	66.89
5300	79.68	79.72	62.34	65.38	64.6	66.89
5400	79.68	79.72	62.34	65.38	64.6	66.89
5500	79.68	79.72	62.34	65.38	64.6	66.89
5600	79.68	79.72	62.34	65.38	64.6	66.89
5700	79.68	79.72	62.34	65.38	64.6	66.89
5800	79.68	79.72	62.34	65.38	64.6	66.89
5900	79.68	79.72	62.34	65.38	64.6	66.89
6000	79.68	79.72	62.34	65.38	64.6	66.89
6100	79.68	80.08	62.34	65.38	64.6	66.89
6200	79.68	80.08	62.34	65.38	64.6	66.89
6300	79.68	80.08	62.34	65.38	64.6	66.89
6400	79.68	80.08	62.34	65.38	64.6	66.89
6500	79.68	80.08	62.34	65.38	64.6	66.89
6600	79.68	80.08	62.34	65.38	64.6	66.89
6700	79.68	80.08	62.34	65.38	64.6	66.89
6800	79.68	80.08	62.34	65.38	64.6	66.89
6900	79.68	80.08	66.96	69.2	66.61	66.89
7000	79.68	80.08	66.96	69.2	66.61	70.28
7100	79.72	80.19	66.96	69.2	66.61	70.28
7200	79.72	80.19	66.96	69.2	66.61	70.28
7300	79.72	80.19	66.96	69.2	66.61	70.28
7400	79.72	80.19	66.96	69.2	66.61	70.28
7500	79.72	80.19	66.96	69.2	66.61	70.28
7600	79.72	80.19	66.96	69.2	66.61	70.28
7700	79.72	80.19	66.96	69.2	66.61	70.28
7800	79.72	80.19	66.96	69.2	66.61	70.28
7900	79.72	80.19	66.96	69.2	66.61	70.28
8000	79.72	80.19	66.96	69.2	66.61	70.28
8100	79.87	80.68	66.96	69.2	66.61	70.28
8200	79.87	80.68	66.96	69.2	66.61	70.28
8300	79.87	80.68	66.96	69.2	66.61	70.28
8400	79.87	80.68	66.96	69.2	66.61	70.28
8500	79.87	80.68	66.96	69.2	66.61	70.28
8600	79.87	80.68	66.96	69.2	66.61	70.28
8700	79.87	80.68	66.96	69.2	66.61	70.28
8800	79.87	80.68	66.96	69.2	66.61	70.28
8900	79.87	80.68	66.96	69.2	66.61	70.28
9000	79.87	80.68	66.96	69.2	66.61	70.28
9100	79.91	80.68	87.86	90.45	66.61	70.28
9200	79.91	80.68	87.86	90.45	77.69	70.28
9300	79.91	80.68	87.86	90.45	77.69	90.28
9400	79.91	80.68	87.86	90.45	77.69	90.28
9500	79.91	80.68	87.86	90.45	77.69	90.28
9600	79.91	80.68	87.86	90.45	77.69	90.28
9700	79.91	80.68	87.86	90.45	77.69	90.28
9800	79.91	80.68	87.86	90.45	77.69	90.28
9900	79.91	80.68	87.86	90.45	77.69	90.28
10000	79.91	80.68	87.86	90.45	77.69	90.28
10100	80.34	80.68	89.37	96.34	81.81	95.04
10200	80.34	80.68	89.37	96.34	81.81	95.04
10300	80.34	80.68	89.37	96.34	81.81	95.04
10400	80.34	80.68	89.37	96.34	81.81	95.04
10500	80.34	80.68	89.37	96.34	81.81	95.04
10600	80.34	80.68	89.37	96.34	81.81	95.04
10700	80.34	80.68	89.37	96.34	81.81	95.04
10800	80.34	80.68	89.37	96.34	81.81	95.04
10900	80.34	80.68	89.37	96.34	81.81	95.04
11000	80.34	80.68	89.37	96.34	81.81	95.04
11100	80.96	80.71	89.37	96.34	81.81	95.04
11200	80.96	80.71	89.37	96.34	81.81	95.04
11300	80.96	80.71	89.37	96.34	81.81	95.04
11400	80.96	80.71	89.62	98.15	85.36	95.04
11500	80.96	80.71	89.62	98.15	85.36	95.04
11600	80.96	80.71	89.62	98.15	85.36	95.04
11700	80.96	80.71	89.62	98.15	85.36	97.35
11800	80.96	80.71	89.62	98.15	85.36	97.35
11900	80.96	80.71	89.62	98.15	85.36	97.35
12000	80.96	80.71	89.62	98.15	85.36	97.35
12100	80.96	80.71	89.62	98.15	85.36	97.35
12200	80.96	80.71	89.62	98.15	85.36	97.35
12300	80.96	80.71	89.62	98.15	85.36	97.35
12400	80.96	80.71	89.62	98.15	85.36	97.35
12500	80.96	80.71	89.62	98.15	85.36	97.35
12600	80.96	80.71	89.62	98.15	85.36	97.35
12700	80.96	80.71	89.62	98.15	85.36	97.35
12800	80.96	80.71	89.62	98.15	85.36	97.35
12900	80.96	80.71	89.62	98.15	85.36	97.35
13000	80.96	80.71	89.62	98.15	85.36	97.35
13100	81.06	80.77	89.62	98.15	85.36	97.35
13200	81.06	80.77	89.62	98.15	85.36	97.35
13300	81.06	80.77	89.62	98.15	85.36	97.35
13400	81.06	80.77	89.62	98.15	85.36	97.35
13500	81.06	80.77	89.62	98.15	85.36	97.35
13600	81.06	80.77	89.62	98.15	85.36	97.35
13700	81.06	80.77	89.67	98.38	92.23	97.35
13800	81.06	80.77	89.67	98.38	92.23	97.35
13900	81.06	80.77	89.67	98.38	92.23	97.35
14000	81.06	80.77	89.67	98.38	92.23	99.07
14100	81.06	80.85	89.67	98.38	92.23	99.07
14200	81.06	80.85	89.67	98.38	92.23	99.07
14300	81.06	80.85	89.67	98.38	92.23	99.07
14400	81.06	80.85	89.67	98.38	92.23	99.07
14500	81.06	80.85	89.67	98.38	92.23	99.07
14600	81.06	80.85	89.67	98.38	92.23	99.07
14700	81.06	80.85	89.67	98.38	92.23	99.07
14800	81.06	80.85	89.67	98.38	92.23	99.07
14900	81.06	80.85	89.67	98.38	92.23	99.07
15000	81.06	80.85	89.67	98.38	92.23	99.07
15100	81.06	80.85	89.68	98.43	96.78	99.21
15200	81.06	80.85	89.68	98.43	96.78	99.21
15300	81.06	80.85	89.68	98.43	96.78	99.21
15400	81.06	80.85	89.68	98.43	96.78	99.21
15500	81.06	80.85	89.68	98.43	96.78	99.21
15600	81.06	80.85	89.68	98.43	96.78	99.21
15700	81.06	80.85	89.68	98.43	96.78	99.21
15800	81.06	80.85	89.68	98.43	96.78	99.21
15900	81.06	80.85	89.68	98.43	96.78	99.21
16000	81.06	80.85	89.68	98.43	96.78	99.21
16100	81.06	80.87	89.68	98.43	96.78	99.21
16200	81.06	80.87	89.68	98.43	96.78	99.21
16300	81.06	80.87	89.68	98.43	96.78	99.23
16400	81.06	80.87	89.68	98.43	96.78	99.23
16500	81.06	80.87	89.68	98.43	96.78	99.23
16600	81.06	80.87	89.68	98.43	96.78	99.23
16700	81.06	80.87	89.68	98.43	96.78	99.23
16800	81.06	80.87	89.68	98.43	96.78	99.23
16900	81.06	80.87	89.68	98.43	96.78	99.23
17000	81.06	80.87	89.68	98.43	96.78	99.23
17100	81.06	80.88	89.68	98.43	96.78	99.23
17200	81.06	80.88	89.68	98.43	96.78	99.23
17300	81.06	80.88	89.68	98.43	96.78	99.23
17400	81.06	80.88	89.68	98.43	96.78	99.23
17500	81.06	80.88	89.68	98.43	96.78	99.23
17600	81.06	80.88	89.68	98.43	96.78	99.23
17700	81.06	80.88	89.68	98.43	96.78	99.23
17800	81.06	80.88	89.68	98.43	96.78	99.23
17900	81.06	80.88	89.68	98.43	96.78	99.23
18000	81.06	80.88	89.68	98.43	96.78	99.23
18100	81.06	81.01	89.68	98.43	96.78	99.23
18200	81.06	81.01	89.68	98.43	96.78	99.23
18300	81.06	81.01	89.68	98.43	98.53	99.23
18400	81.06	81.01	89.68	98.43	98.53	99.23
18500	81.06	81.01	89.68	98.43	98.53	99.23
18600	81.06	81.01	89.68	98.43	98.53	99.23
18700	81.06	81.01	89.68	98.43	98.53	99.23
18800	81.06	81.01	89.68	98.43	98.53	99.23
18900	81.06	81.01	89.68	98.43	98.53	99.23
19000	81.06	81.01	89.68	98.43	98.53	99.23
19100	81.06	81.01	89.68	98.43	98.53	99.23
19200	81.06	81.01	89.68	98.43	98.53	99.23
19300	81.06	81.01	89.68	98.43	98.53	99.23
19400	81.06	81.01	89.68	98.43	98.53	99.23
19500	81.06	81.01	89.68	98.43	98.53	99.23
19600	81.06	81.01	89.68	98.43	98.53	99.23
19700	81.06	81.01	89.68	98.43	98.53	99.23
19800	81.06	81.01	89.68	98.43	98.53	99.23
19900	81.06	81.01	89.68	98.43	98.53	99.23
20000	81.06	81.01	89.68	98.43	98.53	99.23
20100	81.06	81.01	89.7	98.43	99.05	99.25
20200	81.06	81.01	89.7	98.43	99.05	99.25
20300	81.06	81.01	89.7	98.43	99.05	99.25
20400	81.06	81.01	89.7	98.43	99.05	99.25
20500	81.06	81.01	89.7	98.43	99.05	99.25
20600	81.06	81.01	89.7	98.43	99.05	99.25
20700	81.06	81.01	89.7	98.43	99.05	99.25
20800	81.06	81.01	89.7	98.43	99.05	99.25
20900	81.06	81.01	89.7	98.43	99.05	99.25
21000	81.06	81.01	89.7	98.43	99.05	99.25
21100	81.06	81.01	89.7	98.43	99.05	99.25
21200	81.06	81.01	89.7	98.43	99.05	99.25
21300	81.06	81.01	89.7	98.43	99.05	99.25
21400	81.06	81.01	89.7	98.43	99.05	99.25
21500	81.06	81.01	89.7	98.43	99.05	99.25
21600	81.06	81.01	89.7	98.43	99.05	99.25
21700	81.06	81.01	89.7	98.43	99.05	99.25
21800	81.06	81.01	89.7	98.43	99.05	99.25
21900	81.06	81.01	89.7	98.43	99.05	99.25
22000	81.06	81.01	89.7	98.43	99.05	99.25
22100	81.06	81.01	89.7	98.43	99.05	99.25
22200	81.06	81.01	89.7	98.43	99.05	99.25
